Confirming a Population of Hot-Dust Dominated, Star Forming Ultraluminous Galaxies at High-Redshift

We identify eight z>1 radio sources undetected at 850um but robustly detected at 70um, confirming that they represent ultraluminous infrared galaxies (ULIRGs) with hotter dust temperatures (T_dust=52+-10 K) than Submillimetre Galaxies (SMGs) at similar luminosities and redshifts. These galaxies share many properties with SMGs: ultra-violet (UV) spectra consistent with starbursts, high stellar masses and radio luminosities. We can attribute their radio emission to star formation since high-resolution MERLIN radio maps show extended emission regions (with half light radii of 2-3kpc), which are unlikely to be generated by AGN activity. These observations provide the first direct confirmation of hot, dusty ULIRGs which are missed by current submillimetre surveys. They have significant implications for future observations from the Herschel Space Observatory and SCUBA2, which will select high redshift luminous galaxies with less selection biases.

==> abstract_for_astroph.txt <==
Confirming a Population of Hot-Dust Dominated, Star Forming Ultraluminous Galaxies at High-Redshift


C.M. Casey (1), S.C. Chapman (1), R.J. Beswick (2), A.D. Biggs (3), A.W. Blain (4), L.J. Hainline (5), R.J. Ivison (6), T. Muxlow (2) and I. Smail (7)
((1) IoA Cambridge, (2) Jodrell Bank/Manchester, (3) ESO, (4) Caltech, (5) Maryland, (6) Edinburgh, (7) Durham)

We identify eight z>1 radio sources undetected at 850um but robustly detected at 
70um, confirming that they represent ultraluminous infrared galaxies (ULIRGs) with 
hotter dust temperatures (T_dust=52+-10 K) than Submillimetre Galaxies (SMGs) 
at similar luminosities and redshifts.  These galaxies share many properties with 
SMGs: ultra-violet (UV) spectra consistent with starbursts, high stellar masses and 
radio luminosities.  We can attribute their radio emission to star formation since 
high-resolution MERLIN radio maps show extended emission regions (with characteristic
radii of 2-3kpc), which are unlikely to be generated by AGN activity.  These observations 
provide the first direct confirmation of hot, dusty ULIRGs which are missed by current 
submillimetre surveys. They have significant implications for future observations from 
the Herschel Space Observatory and SCUBA2, which will select high redshift
luminous galaxies with less selection biases.

